Engineering Trustworthy AI: A Developer Guide for Empirical Risk Minimization

AI systems increasingly shape critical decisions across personal and societal domains. While empirical risk minimization (ERM) drives much of the AI success, it typically prioritizes accuracy over trustworthiness, often resulting in biases, opacity, and other adverse effects. This paper discusses how key requirements for trustworthy AI can be translated into design choices for the components of ERM. We hope to provide actionable guidance for building AI systems that meet emerging standards for trustworthiness of AI.

==> regression_predictions.csv <==
X,Linear Regression (no outlier),Huber Regression (no outlier),Linear Regression (with outlier),Huber Regression (with outlier)
0.0,0.5,0.5,-0.67,0.5
0.07,0.57,0.57,-0.56,0.57
0.14,0.64,0.64,-0.45,0.64
0.21,0.71,0.71,-0.35,0.71
0.28,0.78,0.78,-0.24,0.78
0.35,0.85,0.85,-0.14,0.85
0.42,0.92,0.92,-0.03,0.92
0.49,0.99,0.99,0.08,0.99
0.57,1.07,1.07,0.18,1.06
0.64,1.14,1.14,0.29,1.14
0.71,1.21,1.21,0.39,1.21
0.78,1.28,1.28,0.5,1.28
0.85,1.35,1.35,0.61,1.35
0.92,1.42,1.42,0.71,1.42
0.99,1.49,1.49,0.82,1.49
1.06,1.56,1.56,0.92,1.56
1.13,1.63,1.63,1.03,1.63
1.2,1.7,1.7,1.14,1.7
1.27,1.77,1.77,1.24,1.77
1.34,1.84,1.84,1.35,1.84
1.41,1.91,1.91,1.45,1.91
1.48,1.98,1.98,1.56,1.98
1.56,2.06,2.06,1.67,2.06
1.63,2.13,2.13,1.77,2.13
1.7,2.2,2.2,1.88,2.2
1.77,2.27,2.27,1.98,2.27
1.84,2.34,2.34,2.09,2.34
1.91,2.41,2.41,2.2,2.41
1.98,2.48,2.48,2.3,2.48
2.05,2.55,2.55,2.41,2.55
2.12,2.62,2.62,2.52,2.62
2.19,2.69,2.69,2.62,2.69
2.26,2.76,2.76,2.73,2.76
2.33,2.83,2.83,2.83,2.83
2.4,2.9,2.9,2.94,2.9
2.47,2.97,2.97,3.05,2.98
2.55,3.05,3.05,3.15,3.05
2.62,3.12,3.12,3.26,3.12
2.69,3.19,3.19,3.36,3.19
2.76,3.26,3.26,3.47,3.26
2.83,3.33,3.33,3.58,3.33
2.9,3.4,3.4,3.68,3.4
2.97,3.47,3.47,3.79,3.47
3.04,3.54,3.54,3.89,3.54
3.11,3.61,3.61,4.0,3.61
3.18,3.68,3.68,4.11,3.68
3.25,3.75,3.75,4.21,3.75
3.32,3.82,3.82,4.32,3.82
3.39,3.89,3.89,4.42,3.9
3.46,3.96,3.96,4.53,3.97
3.54,4.04,4.04,4.64,4.04
3.61,4.11,4.11,4.74,4.11
3.68,4.18,4.18,4.85,4.18
3.75,4.25,4.25,4.95,4.25
3.82,4.32,4.32,5.06,4.32
3.89,4.39,4.39,5.17,4.39
3.96,4.46,4.46,5.27,4.46
4.03,4.53,4.53,5.38,4.53
4.1,4.6,4.6,5.48,4.6
4.17,4.67,4.67,5.59,4.67
4.24,4.74,4.74,5.7,4.74
4.31,4.81,4.81,5.8,4.82
4.38,4.88,4.88,5.91,4.89
4.45,4.95,4.95,6.02,4.96
4.53,5.03,5.03,6.12,5.03
4.6,5.1,5.1,6.23,5.1
4.67,5.17,5.17,6.33,5.17
4.74,5.24,5.24,6.44,5.24
4.81,5.31,5.31,6.55,5.31
4.88,5.38,5.38,6.65,5.38
4.95,5.45,5.45,6.76,5.45
5.02,5.52,5.52,6.86,5.52
5.09,5.59,5.59,6.97,5.59
5.16,5.66,5.66,7.08,5.66
5.23,5.73,5.73,7.18,5.74
5.3,5.8,5.8,7.29,5.81
5.37,5.87,5.87,7.39,5.88
5.44,5.94,5.94,7.5,5.95
5.52,6.02,6.02,7.61,6.02
5.59,6.09,6.09,7.71,6.09
5.66,6.16,6.16,7.82,6.16
5.73,6.23,6.23,7.92,6.23
5.8,6.3,6.3,8.03,6.3
5.87,6.37,6.37,8.14,6.37
5.94,6.44,6.44,8.24,6.44
6.01,6.51,6.51,8.35,6.51
6.08,6.58,6.58,8.45,6.58
6.15,6.65,6.65,8.56,6.66
6.22,6.72,6.72,8.67,6.73
6.29,6.79,6.79,8.77,6.8
6.36,6.86,6.86,8.88,6.87
6.43,6.93,6.93,8.98,6.94
6.51,7.01,7.01,9.09,7.01
6.58,7.08,7.08,9.2,7.08
6.65,7.15,7.15,9.3,7.15
6.72,7.22,7.22,9.41,7.22
6.79,7.29,7.29,9.52,7.29
6.86,7.36,7.36,9.62,7.36
6.93,7.43,7.43,9.73,7.43
7.0,7.5,7.5,9.83,7.5

